Tracemax: A Novel Single Packet IP Traceback Strategy for Data-Flow Analysis

The identification of the exact path that packets are routed on in the network is quite a challenge. This paper presents a novel, efficient traceback strategy named Tracemax in context of a defense system against distributed denial of service (DDoS) attacks. A single packet can be directly traced over many more hops than the current existing techniques allow. In combination with a defense system it differentiates between multiple connections. It aims to letting non-malicious connections pass while bad ones get thwarted. The novel concept allows detailed analyses of the traffic and the transmission path through the network. The strategy can effectively reduce the effect of common bandwidth and resource consumption attacks, foster early warning and prevention as well as higher the availability of the network services for the wanted customers.

==> ID_Algorithmus.txt <==
A port is free, if it hasn't an ID.

Select a random node to start the ID assginment.
At the first node, assign the ID as their port number.
Assgin every connected node at the same connection the same ID.

Select one of the connected nodes to the already selected nodes, which hasn't selected.
Try to assgin all free ports an ID, starting with the lowest free available number. A number is available, if no other port at this node has this number. The number is assigned, if the connected node doesn't have an incoming connection with the same ID. Otherwise the next larger, free available number is tried.

Select one of the connected nodes to the already selected nodes, which hasn't selected.
